Enhancing Inductive Entailment Proofs in Separation Logic with Lemma Synthesis

This paper presents an approach to lemma synthesis to support advanced inductive entailment procedures based on separation logic. We first propose a mechanism where lemmas are automatically proven and systematically applied. The lemmas may include universal guard and/or unknown predicate. While the former is critical for expressivity, the latter is essential for supporting relationships between multiple predicates. We further introduce lemma synthesis to support (i) automated inductive reasoning together with frame inference and (ii) theorem exploration. For (i) we automatically discover and prove auxiliary lemmas during an inductive proof; and for (ii) we automatically generate a useful set of lemmas to relate user-defined or system-generated predicates. We have implemented our proposed approach into an existing verification system and tested its capability in inductive reasoning and theorem exploration. The experimental results show that the enhanced system can automatically synthesize useful lemmas to facilitate reasoning on a broad range of non-trivial inductive proofs.

==> note.txt <==
heap Domain - semantics - concrete model

D = Baga * D_eq * D_num

\bot = ([], false, false)
\top = ([all_pointers], true, true)

normal form: closure on baga
given an abstraction \alpha = (\B, \eq, \num). \alpha is in normal form if
 - for_all (v \in \B): \eq ==> v!=\null
 - for_all (v1,v2 \in \B): \eq ==> v1 != v2
 - for_all (v1,v2,v3 \in SV: if \eq ==> v1 = v2 && \eq ==> v2 = v3 then  \eq ==> v1 = v3)

-meet
 (B_1, \pure_1) meet (B_2, \pure_2) =
 (B_1 (\cap) B_2, \pure_1 \meet (/\) \pure_2)

-join
 (B_1, \pure_1) \join (B_2, \pure_2) =
 (B_1 \cap (\cup) B_2, \pure_1 \join (\/) \pure_2)


/*
operation
 - /\
(B_1, \pure_1) /\ (B_2, \pure_2) =

case B_1 = B_2: (B_1, \pure_1 /\ \pure_2)
otherwise = (\bot)

 - *
(B_1, \pure_1) /\ (B_2, \pure_2) = (B_1 \union B_2, ) 

*/


inv-o = over approximation invariant
inv-u = under approximation invariant
==================================================
inv-u(svs, \alpha, f): find subset models of \alpha in svs and satisfies f.
 - svs: visible variables
 - \alpha: upper bound models
 - f: symbolic formula is being computed


extract: ptrs * (ptos * pure) --> alpha

 \baga = extract_ptros(h_ptos)
 \neq_null = abs(h_ptos)
 \eq = \cup (extract_eq(\pure)) \cup (extract_ptros (h_ptos))
 \num = slice(\pure, svs)
--------------------------------------------------------------
  extract(svs, \h_ptos /\ \pure) ---> (\baga,  \neq_null /\ \eq, \num)

\norm: alpha --> alpha

  \neq_null = /\ (for_all p \in \B: p != null)
  \neq = /\ (for_all p1,p2 \in \B: p1 != p2)
  \eq_1 = \eq /\ \neq_null /\ \neq
  \alpha1 =  (\B, \eq_1, \num)
  \alpha2 = if \reduce(\alpha1) ==> false then \bot else \alpha1
  --------------------------------
  norm(\B, \eq, \num) --> \alpha2


\reduce: alpha --> pure formula

==============================================
disjuncts

\alpha_1 = inv_u(svs, \alpha, f_1)
\alpha_2 = inv_u(svs, \alpha, f_2)
-------------------------------------------------
inv_u(svs, \alpha, f_1 \/ f_2) ---> \alpha_1 \meet \alpha_2

rearrange

r = inv_u(svs, alpha, h1 /\ rearrange (p, svs \cap fv(h1)) *  h2 /\ rearrange (p, svs \cap fv(h2)))
-----------------------
inv_u (svs, alpha, h1 * h2 /\ p) --> r


spatial conjunction

(B1, \eq_1, \num_1) = inv_u(svs \cap fv(f1), alpha, f1)
(B2, \eq_2, \num_2) = inv_u(svs \cap fv(f2), alpha, f_2)
--------------------------------------------------
inv_u(svs, alpha, f_1 * f_2) ---> (B1 \cup B2, \eq_1 /\ \eq_2, \num_1 /\ \num_2)


normalize
pure has zip x.next, x.val, x.next.next: fully unfold


formula - non-rec

\alpha_1 = extract(h_ptos, \pure)
\alpha_2 = norm(\alpha \meet \alpha_1)
\alpha_i = inv_u(svs, \alpha_2 \meet extract_eqs(h_v_i), h_v_i)
\alpha_3 = \MEET \alpha_i
--------------------------------------------------
inv_u(svs, (baga, \eq, \num), h_vs * h_ptos /\ \pure) ---> \alpha_3


--------------------------------------
formula - mutual-rec


\gamma: mut_rec_view_name * args --> alpha
\fix: \gamma_1 * \gamma_2 --> bool

\alpha_1 = extract(h_ptos, \pure)
\alpha_2 = norm(\alpha \meet \alpha_1)
\alpha_i = inv_u(svs, \alpha_2 \meet extract_eqs(h_v_i), h_v_i): h_v_i is not mut rec

\alpha_j = \gamma(h_v_i, h_v_i_args)


\alpha_3 = \MEET \alpha_i

\gamma1 = \add \gamma \alpha_3
--------------------------------------------------
\gamma: inv_u(svs, (baga, \eq, \num), h_vs * h_ptos /\ \pure) ---> \gamma1: \alpha_3

=================================================


\\check sat
  \alpha = inv-u(\top,lhs)      (reduce(\alpha) |- true).
 ----------------------
  (lhs) ---> SAT.

\check unsat
   \alpha = inv-o(lhs)   reduce(\alpha) |- false
 ----------------------
  (lhs) ---> UNSAT.


===============================

unfold
  f_i in definition of view
  r_i = f_i * lhs |- rhs
  r = LAND r_i
 ----------------------
  (x::view<...> * lhs |- rhs) --> r.

fold
  f_i in definition of view
  r_i =  lhs |- f_i * rhs
  r = SEARCH r_i
 ----------------------
  ( lhs |- x::view<...> * rhs) --> r.


seg-fold-1
  x::p<\vector{v_1}, y> * y ... z |- x::p<\vector{v_3},z> --> x::p<\vector{v_1}, y> *  y ... z |- x::p<\vector{v_4},y>*y::p<\vector{v_5},z>


seg-fold-2
  x::br-of-p * y ... z |- x::p<\vector{v_3},z> --> x::p<\vector{v_1}, y> *  y ... z |- x::p<\vector{v_4},y>*y::p<\vector{v_5},z>



invalid check

   inv-u(fv(rhs), \top,rhs) ==> true
   lsvl=fv(lhs)  lhs_u = inv-u(lsvl,\top,lhs)
   inv-u(lsvl, lhs_u, rhs) ==> false
 ----------------------
  (lhs |- rhs) --> INVALID.


valid check: \emp heap rhs

   inv-o(lhs) ==> rhs_pure
 ----------------------
  (lhs |- emp /\ rhs_pure) --> VALID.
 
==================================================

pure extension

==================================================


==================================================


==================================================


==> response-cav15-bk.txt <==
Thank you for your helpful reviews and suggestions.
We will take them carefully into account in our next revision.

  S2ENT website: http://loris-7.ddns.comp.nus.edu.sg/~project/s2/

We propose an inductive proof system to support modular (compositional/bottom-up)
automatic verification of (loops/recursive) heap-based programs.
Our primary contributions are:
(1) universal lemma mechanism and (2) inductive reasoning with lemma synthesis.
Like [9,6,12], our inductive reasoning does not require induction rule; our system
generates induction hypothesis dynamically. Beyond [9,6,12], our system can support
predicates including MULTIPLE inductive properties (e.g., lln predicate which has two inductive
properties: shape and size). While instantiations of cyclic proof [9,6] have not supported
inductive predicates with shape and pure properties, soundness of [12] is not always
ensured. We will discuss these issues in the following sections B and C.


A.Experiment
==========

We, SLEEK-06 team, implemented S2ENT for Separation Logic Competition SL-COMP14.
For a comparison to Cyclist-SL, SPEN, SLIDE [20] over entailment
problems with (shape-only) inductive predicates, please refer to the
SL-COMP14 competition results of FDB_entl, UDB_entl and sll0a_entl categories
at http://www.liafa.univ-paris-diderot.fr/slcomp14/. For example, in total of
172 entailment problems of the UDB_entl category, while S2ENT correctly solved
131 problems in 80.06 seconds, Cyclist-SL correctly solved 120 problems in 145.33
seconds and SLIDE correctly solved 36 problems in 195.61 seconds.

We did not mention these references earlier, as they were
further away from our present goal of checking entailment
for shape predicates with pure properties. Nevertheless, we will add
a comparison to Cyclist-SL in our revision.


B.Comparison to Cyclist Proof [9,6]
========================

Besides the expressiveness and frame inference as described in Sec 1+2,
compared to Cyclist Proof, our approach on inductive reasoning has two key advantages:

1. Inductive reasoning for predicates including MULTIPLE-inductive properties over
the combined domains.
Brotherston et. al. have implemented instantiations of cyclic proof
for predicates including SINGLE-inductive properties over pure domain (Cyclist-FO),
 shape-only domain (Cyclist-SL).
We believe that introducing inductive reasoning for predicates including
MULTIPLE-inductive properties over both shape and pure domains is nontrivial.
For example, proving the entailment check Ent-23 in Table 1 requires simultaneously
 inductive reasoning on both shape (with inductive variable x) and size
(with inductive variable size1). We propose an new approach to reasoning on such
multiple inductive properties. Our inductive reasoning is 
implemented over lemma proving step using second-order (bi-)abduction (SOBD) mechanism.
We first perform induction proving on shape domain and (abduction) generate a set of
constraints (in the form of Horn-based clauses) to ensure the correctness of
induction reasoning on size variables, simultaneously.
After that, we solve this set to infer invariant of size variables
 using fixed point tools.
As such, our method is able to locally and simultaneously reason on MULTIPLE inductive properties.
Furthermore, it is easy to extend this reasoning to other domains (e.g, bag) and
our technique immediately benefits from any future advances in
fixed point tools.

2. Automating Cut and "eager" Forming back-links.
Cyclic proof system has two important components: Cut and
Forming link-backs. The former is an manual step to introduce
generalization during proof search.
(Please refer to Fig. 2 in [6] for the formalism.)
The latter pairs suitable companion. In our system, these two components
are implemented by lemma application. The use of lemma mechanism
offers twofold benefits. First, it immediately automates proofs that requires
additional lemmas. Second, for inductive proving, instead of always
linking-back at the end of proof traces, lemma application allows us to
form back-links eargerly.
This helps to early introduce a generalization (strengthening the LHS
 of the entailment). Hence completeness may be improved; partial proof
on the basis of a failed soundness check during proof search is rejected early.


C.Soundness of [12]
================

[12] and ours made an effort towards an inductive reasoning for inductive predicates
with both shape and pure properties. However, it is hard to reproduce proofs
of entailment checks for predicates with MULTIPLE-inductive properties i.e., lists with
 size (len in their term) property.
Concretely, consider the following entailment check (9th lemma in Table 1 of [12]):
ls1(x,y,LEN1)*list1(y,LEN2) \models list1(x,LEN1+LEN2). This entailment check requires
inductive proving on both shape and size properties. The technique presented in [12] might only perform
an inductive reasoning on shape property (using IA-2 in Fig.6) and
did not care induction of size property.  In the following,
we reproduce proofs of the 9th lemma above using proof system presented in [12].
(The following proof is similar to the proof in Fig. 11 of [12], except
 LEN* variables are included and assumption A is discarded for simplicity.)

                                          True
(CP) ------------------------------------------------------------------------------------------------------
      x!=y,LEN1'=LEN1'+1,L1=t|->y*L3,list1(y,LEN2,L2),L1*L2 \models list1(t,LEN2,L4),L3*L4=L1*L2
(IA-2) ------------------------------------------------------------------------------------------------------
    x!=y,LEN1'=LEN1+1,L1=t|->y*L3,ls1(x,t,LEN1',L3),list1(y,LEN2,L2),L1*L2 \models list1(x,LEN1+LEN2,L),L=L1*L2
(LU) ------------------------------------------------------------------------------------------------------
            ls1(x,y,LEN1,L1)*list1(y,LEN2,L2),L1*L2 \models list1(x,LEN1+LEN2,L),L=L1*L2

After (IA-2) rule, the matching between RHS of
the current proof obligation with the RHS of the induction hypothesis
requires \theta to rename y to t and LEN1 to LEN1' so that 
ls1(x,t,LEN1') \equiv ls1(x,y,LEN1)\theta. This renaming introduces
the constraint LEN1'=LEN1'+1 (which is equivalent to false) in LHS.
This false constraint accidentally terminates the proof.
Such reasoning may produce unsound proofs for inductive predicates without base cases.
For instance, [12] may classify the following lemma as validity
x::odd_lsegn<z,a>*z::odd_lsegn<null,b> |- x::even_lsegn<null,a+b+10>
whereas odd_lsegn and even_lsegn are defined as

pred odd_lsegn<p,size> == self::node<q> * q::even_lsegn<p,size-1>.
pred even_lsegn<p,size> == emp/\self=p/\size=0 or self::node<q> * q::odd_lsegn<p,size-1>.

We have doubt about power of [12]. I guess the reasoning in [12], like cyclic instantiations,
limits to predicates including SINGLE-inductive properties i.e.,
zero_list(x) - list of zero numbers. For instance, [12]
(and a simple extension to cyclic proof [6]) could handle
such entailment checks like zero_list(x) |- vlist(x).


D.Others
================

Reviewer 3
==========

>>> eager guard instantiation & delayed guard checking
This is a contribution of the present paper, not [29].
Given a lemma sp as lln(root,n) /\ \forall a,b>=0.n=a+b --> lsegn(root,p,a)*lln(p,b),
we need to prove E9: lln(root,i)/\i=2015/\j=1923/\k=92 |- lsegn(root,p,j)*lln(p,k).
One possible proof of E9 is applying sp.
However, without ENT-APP-\forall rule, this application cannot be done as
the following guard checking,  i=2015/\j=1923/\k=92 |- \forall a,b>=0.n=a+b, can not
be established. ENT-APP-\forall rule first eagerly instantiates
universal variables n,a,b of sp i.e.  n=i/\a=j/\b=k (for simplicity, renaming is skipped here).
After that, it does other steps. Guard checking, i=2015/\j=1923/\k=9/\n=i/\a=j/\b=k |- n=a+b,
 is delayed at the end.

In other words, to prove E9, ENT-APP-\forall eagerly generates
a lemma which is an instantiation of sp as:
  lln(root,n)/\n=2015/\a=1923/\b=92 --> lsegn(root,p,a)*lln(p,b).

>>> cut
generalization step. Please see Section B.2 above.

>>> zipped lists have the same length?
YES. the proving/synthesis have to be performed for combined domain (shape+size+pure).
Three steps:
 - infer shapes of Q1(root) and Q2(r2) as presented in the Lemma Proving paragraph
 - extend these inferred predicates to size properties, e.g.
  Q1n(root,size) == emp/\root=null/\size=0 \/ \exists q1.root|-c1(q1)*Q1(q1,size-1);
 - infer relation (invariant) between these two new size variables via the following lemma proving
 Q1n(root,a)*Q2n(r2,b) --> zip(root,r2)/\Q(a,b)

The set of two constraints inferred are
   1) a=0/\b=0 => Q(a,b)
   2) a1=a-1/\b1=b-1/\Q(a1,b1) => Q(a,b)

Using a fixed-point computation to solve, one possible result is Q(a,b) == a=b.

(After that the lemma zip(root,r2)/\a=b --> Q1n(root,a)*Q2n(r2,b) also proven.)



==> response-cav15.txt <==
Thank you for your helpful reviews and suggestions.
We will take them carefully into account in our next revision.

  S2ENT website: http://loris-7.ddns.comp.nus.edu.sg/~project/s2/

Two of our primary contributions are:
(1) universal lemma mechanism and (2) inductive reasoning with lemma synthesis.
Like [9,6,12], our inductive reasoning does not require induction rule; our system
generates induction hypothesis dynamically. Beyond [9,6,12], our system can support
predicates including MULTIPLE inductive properties
(e.g., lln predicate which has two inductive properties: shape and size).
While instantiations of cyclic proof [9,6] have not supported
inductive predicates with shape and pure (Presburger-arithmetic) properties,
soundness of [12] is not ensured.
We will discuss these issues in the following sections B and C.


A.Experiment
==========

We, SLEEK-06 team, implemented S2ENT for Separation Logic Competition SL-COMP14.
For a comparison to Cyclist-SL, SPEN, SLIDE [20] over entailment
problems with (shape-only) inductive predicates, please refer to the
SL-COMP14 competition results of FDB_entl, UDB_entl and sll0a_entl categories
at http://www.liafa.univ-paris-diderot.fr/slcomp14/. For example, in total of
172 entailment problems of the UDB_entl category, while S2ENT correctly solved
131 problems in 80.06 seconds, Cyclist-SL correctly solved 120 problems in 145.33
seconds and SLIDE correctly solved 36 problems in 195.61 seconds.

We did not mention these references earlier, as they were
further away from our present goal of checking entailment
for shape predicates with pure properties. Nevertheless, we will add
a comparison to Cyclist-SL in our revision.


B.Comparison to Cyclist Proof [9,6]
========================

Besides the expressiveness and frame inference capability as described in Sec 1,
our approach can support inductive reasoning for predicates including
MULTIPLE-inductive properties over the combined domains.
An example of predicate with MULTIPLE-inductive properties is
 linked list with size property. This predicate has two inductive properties:
one over shape and another over size.
Brotherston et. al. have implemented instantiations of cyclic proof
for predicates including SINGLE-inductive properties over pure domain (Cyclist-FO),
 shape-only domain (Cyclist-SL).
We believe that introducing inductive reasoning for MULTIPLE-inductive predicates
 over both shape and pure domains is nontrivial.
Simply adopting cyclic proof to handle such predicates (like [12])
 may lead to an unsound system.
(We will discuss this issue in the next Section C.)
We propose a new approach to simultaneously reasoning on such
multiple inductive properties. Our inductive reasoning is 
implemented over lemma proving step using second-order (bi-)abduction
(SOBD) mechanism. Before proving a lemma,
we augment the lemma with unknown predicates whereas each predicate
correspond to an additional inductive property, except shape property.
We first perform induction proving on shape domain and (abduction) generate a set of
constraints (in the form of Horn-based clauses) to ensure the correctness of
induction reasoning on size variables, simultaneously.
After that, we solve this set to infer invariant of size variables
 using fixed point tools.
As such, our method is able to locally and simultaneously reason on
MULTIPLE inductive properties. Furthermore, it is easy to extend
this reasoning to other domains (e.g, bag) and
our technique immediately benefits from any future advances in
fixed point tools.


C.Soundness of [12]
================

[12] and ours made an effort towards an inductive reasoning for inductive predicates
with both shape and pure properties. However, it is hard to reproduce proofs
of entailment checks for predicates with MULTIPLE-inductive properties i.e.,
linked lists with size (len in their term) property.
Concretely, consider the following entailment check (9th lemma in Table 1 of [12]):
ls1(x,y,LEN1)*list1(y,LEN2) \models list1(x,LEN1+LEN2). This entailment check requires
inductive proving on both shape and size properties.
The technique presented in [12] might only perform
an inductive reasoning on shape property (using IA-2 in Fig.6) and
did not care induction of size property.  In the following,
we reproduce proofs of the 9th lemma above using proof system presented in [12].
(The following proof is similar to the proof in Fig. 11 of [12], except
 LEN* variables are included and assumption A is discarded for simplicity.)

                           True
(CP) -------------------------------------------------------------------
     x!=y,LEN1'=LEN1'+1,L1=t|->y*L3,list1(y,LEN2,L2),L1*L2 
           \models list1(t,LEN2,L4),L3*L4=L1*L2
(IA-2) ---------------------------------------------------------------------
     x!=y,LEN1'=LEN1+1,L1=t|->y*L3,ls1(x,t,LEN1',L3),list1(y,LEN2,L2),L1*L2
           \models list1(x,LEN1+LEN2,L),L=L1*L2
(LU) ----------------------------------------------------------------------------
     ls1(x,y,LEN1,L1)*list1(y,LEN2,L2),L1*L2 \models list1(x,LEN1+LEN2,L),L=L1*L2

After (IA-2) rule, the matching between RHS of
the current proof obligation with the RHS of the induction hypothesis
requires \theta to rename y to t and LEN1 to LEN1' so that 
ls1(x,t,LEN1') \equiv ls1(x,y,LEN1)\theta. This renaming introduces
the constraint LEN1'=LEN1'+1 (which is equivalent to false) in LHS.
This false constraint accidentally terminates the proof.
Such reasoning may produce unsound proofs for inductive predicates
without base cases.
For instance, [12] may classify the following lemma as validity
x::odd_lsegn<z,a>*z::odd_lsegn<null,b> |- x::even_lsegn<null,a+b+10>
whereas odd_lsegn and even_lsegn are defined as

pred odd_lsegn<p,size> == self::node<q> * q::even_lsegn<p,size-1>.
pred even_lsegn<p,size> == emp/\self=p/\size=0 or self::node<q> * q::odd_lsegn<p,size-1>.

Therefore, we have little doubt that proof system in [12] is unsound.

I guess the reasoning in [12], like cyclic instantiations,
is only capable of  predicates including SINGLE-inductive properties.
Concretely, [12]
(and a simple extension on syntax to cyclic proof [6]) could handle
such entailment checks like zero_list(x) |- vlist(x),
whereas zero_list(x) - list of zero numbers


D.Others
================

Reviewer 3
==========

>>> eager guard instantiation & delayed guard checking
This is a contribution of the present paper, not [29].
Given a lemma sp as lln(root,n) /\ \forall a,b>=0.n=a+b --> lsegn(root,p,a)*lln(p,b),
we need to prove E9: lln(root,i)/\i=2015/\j=1923/\k=92 |- lsegn(root,p,j)*lln(p,k).
One possible proof of E9 is applying sp.
However, without ENT-APP-\forall rule, this application cannot be done as
the following guard checking,  i=2015/\j=1923/\k=92 |- \forall a,b>=0.n=a+b, can not
be established. ENT-APP-\forall rule first eagerly instantiates
universal variables n,a,b of sp i.e.  n=i/\a=j/\b=k (for simplicity, renaming is skipped here).
After that, it does other steps. Guard checking, i=2015/\j=1923/\k=9/\n=i/\a=j/\b=k |- n=a+b,
 is delayed at the end.

In other words, to prove E9, ENT-APP-\forall eagerly generates
a lemma which is an instantiation of sp as:
  lln(root,n)/\n=2015/\a=1923/\b=92 --> lsegn(root,p,a)*lln(p,b).

>>> cut
a cut is a generalization. Formalism:

 F |- H   H |- G 
-----------------
   F |- G

>>> zipped lists have the same length?
YES. the proving/synthesis has to be performed for the combined domains.
Three steps (shape+size+pure):
 - infer shapes of Q1(root) and Q2(r2) as presented in the Lemma Proving paragraph
 - extend these inferred predicates to size properties, e.g.
  Q1n(root,size) == emp/\root=null/\size=0 \/ \exists q1.root|-c1(q1)*Q1(q1,size-1);
 - infer relation (invariant) between these two new size variables via the following lemma proving
 Q1n(root,a)*Q2n(r2,b) --> zip(root,r2)/\Q(a,b)

The set of two constraints inferred are
   1) a=0/\b=0 => Q(a,b)
   2) a1=a-1/\b1=b-1/\Q(a1,b1) => Q(a,b)

Using a fixed-point computation to solve, one possible result is Q(a,b) == a=b.

(After that the lemma zip(root,r2)/\a=b --> Q1n(root,a)*Q2n(r2,b) also proven.)



==> review-aplas2015.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 74
TITLE: Enhanced Inductive Proofs in Separation Logic with Lemma Synthesis
AUTHORS: Quang Loc Le

OVERALL EVALUATION: 0 (borderline)
REVIEWER'S CONFIDENCE: 5 (expert)

----------- REVIEW -----------
Summary
=======

A variety of tools rely on separation logic in order to perform heap
reasoning (in particular for the verification of programs). This
requires in particular the automatic proving of separation logic facts
(in order to infer or verify invariants). This work proposes a
technique to prove such facts, that is based on the synthesis and
proof of intermediate lemmas. Given an entailment to prove, this
technique synthesises additional lemmas, that are derived from the
proof goal, and attempts to prove them. In the same time, it attempts
to instantiate and combine the lemmas in order to complete the proofs.
Basic proof steps are based on usual separation logic rules. Moreover,
the system features an induction proof principle, and can use it as
part of the intermediate lemmas verification.
This technique was implemented, and ran over a few series of tests,
including a list of entailment checks inspired from the literature,
the incremental verification of a small code, and the verification of
a few additional case studies.


Comments
========

The verification of entailment properties among separation logic terms
has been a hot research topic in the last few years, and is far from
being resolved today (the properties that are considered are clearly
not computable). Significant advances have been done in particular in
the construction of induction proofs. By contrast, the inference of
intermediate reasoning steps remains a very significant
challenge. Thus, an efficient intermediate lemmas synthesis scheme
would greatly improve the state of the art.

While this paper attacks this very relevant issue, it is unclear how
strong an improvement this work actually achieves.

The most difficult and important step toward this goal is to select
which lemma should be introduced. Introducing the wrong lemmas could
cause the system to lose time trying to prove incorrect or irrelevant
results, and/or to miss the proof goal. The paper does not explain
well what is done here. It only lists a few basic heuristics (that I
do not fully understand ---for instance: why to introduce two-ways
lemmas ?). The overview example simply asserts the choice of lemmas
sp, jn but does not explain the rationale behind it (P4). Similarly,
at P14, the reason for the choice of U1, U2 is unclear (Un1 and Un2
seem to be just their segments counterparts).

While Section 4 devotes quite a bit of space to the application of
lemmas (which is actually quite straightforward), very little is
explained about their selection, besides a few syntactic heuristics.

Additionally, the paper is not extremely well written. While it is
self contained, a lot of time is spent introducing standard notations,
and the downside is that some sections about novel contributions is a
more terse than it should be. As an example, the section on inductive
entailment is quite hard to follow (example on P9). It may be possible
to save a bit of space by selecting a simpler calculus than that of
Section 3, or by factorising some examples, and that could help (1)
making the core technical sections a bit better, and (2) explaining
better the lemma selection.

The results that are claimed in the experiment section are definitely
quite nice, but there are some shortcomings there too.
First, the runtimes and results of 7.1 are definitely good, but the
paper does not report on how much of this is due to the lemma
synthesis (how many lemmas are actually used ?). Runtimes are quite
comparable to those of Cyclic except some examples where S2ENT does
better. Are there cases where Cyclic succeeds and S2ENT fails ?
Second, runtimes of program verifications are not so impressive
(Section 7.3), so it is not clear how scalable this work actually is
(how many lemmas will it introduce in larger examples ? what fraction
of those lemmas are actually relevant ?).

Overall, I have mixed feelings about this paper. While the problem at
stake is very relevant, and reported results look nice, it does not
seem to show how it solves the most difficult steps of this problem.


Other comments
==============

P2, “relied on” -> relying on
P2, “make great expressive to our mechanism” -> make our mechanism
 very expressive
P3, “during proving the lemmas” -> while proving...
P3, "to extend cyclic proof” -> to extend cyclic proofs
P3, “whereas struct …” -> assuming ...
P3, “to inference” -> to infer
P4: not sure what the rule implication at the top denotes
P5, “deference” -> dereference
P5, “leaking memory” -> memory leak
P5, “at before” -> before (or at the point before)
P6, “is predicate definition” -> is a predicate definition
P6, unfolding: the formula uses two “i” symbols, to denote two
 separate things, using only different fonts to distinguish them
 (which is confusing) and seems to be doing so inconsistently
P6, “Root predicate is “ -> A root predicate is ...
P7, "How- ever, it also prevents applying these lemmas into
 entailments with instantiated …” -> I do not understand this sentence
P7, “before deploy” -> deploying
P9, “zip is defined …” -> defined by ...
P9: use consistent font for “para"
P9, “Generating new conjecture” -> a new conjecture
P10, "For a lemma with universal variables, we always consider to
 generate two-way lemma.” -> two-way lemmas.
 I actually do not understand the reason of this choice.
P10, “with more case split” -> case splits
P11, "Second, it follows de- sign of the class” -> I do not understand
 what the “design” of the class is
 -> It follows the structure of the class ?
P11, “all predicates in S which are equivalent to P” -> is it
 “provably equivalent” ? or using some set of lemmas ?
P12, "For each points-to predicates” -> predicate
P12, what is "downstream field variable of the links” ?
P13, “and leave” -> leaves
P14: what is meant by “compositional” ?
P14, “our system generate” -> generates
P14: the lemma right below “concsep” is not named
P15, “by user” -> by the user
P15, “we are not aware any ..” -> aware of
P15, "we list for each file number of lines of code” -> … the number
 of ...
P16, “in(equality)” -> equality and inequality constraints
P16, "cyclic technique stops” -> the cyclic technique stops
P17, "for lemma applying, proving and synthesizing in ...” -> for
 applying, proving and synthesizing lemma in...


----------------------- REVIEW 2 ---------------------
PAPER: 74
TITLE: Enhanced Inductive Proofs in Separation Logic with Lemma Synthesis
AUTHORS: Quang Loc Le

OVERALL EVALUATION: -1 (weak reject)
REVIEWER'S CONFIDENCE: 3 (medium)

----------- REVIEW -----------
This paper describes a design for automated entailment checking in separation
logic.  Separation logic provers often depend on auxiliary lemmas about their
spatial predicates: for example, that any non-empty linked list can be split
into two smaller list segments.  The distinctive feature of this paper is that
lemmas are synthesised automatically. The proof approach can also cover
numerical properties, e.g. a list with length parameter.

The proof approach is presented in detail, with the running example of a list
manipulating program. The approach is compared experimentally to the CycleSL
prover on a large number of entailment problems. The experimental results show
that on average, this approach is faster than CycleSL. The approach is also
tested as part of a verification tool, and applied to examples from GLib.


Comments:


* Promising performance results in comparision with Cyclic_SL. The technique
seems to yield good performance results when applied to a collection of
problems.  However, I wasn't certain how this collection of examples was
chosen?  Also, why was Cyclic_SL in particular chosen when other tools perform
better in the SLCOMP competition? (see next point).


* Needs better comparison with other tools. It's not clear to me whether
this approach can solve entailment problems that aren't covered by other tools.
This needs to be explained more directly, with examples.

The results from the SLCOMP'14 were also unclear. I guess that the approach
proposed in this paper was used in the SLEEK tool?
http://www.liafa.univ-paris-diderot.fr/slcomp14/results-SLCOMP14.html
However, SLEEK only performs best in one out of the five categories!  This
isn't necessarily a problem: perhaps the approach has other advantages.
However, the paper needs to discuss the results of SLCOMP'14 in detail.


* Presentation difficult to follow. I found it difficult to understand how the
technique works overall, although the individual steps appear reasonable. Part
of this is because there are several different stages in proving entailments,
and the approach builds on other approaches, such as cyclic proof.  However,
another problem is that the paper does not provide enough high-level overview
of its approach.  It would be easier to understand the paper if a more
high-level technical overview of the entire method was presented, with
subsequent sections explaining each step in more detail. I also found it hard
to understand the proof rules, as they are not collected together.


Evaluation:

This is an important problem, and the approach seems promising. However,
I found the paper very difficult to follow,
and the comparison with other tools isn't presented in enough depth.


----------------------- REVIEW 3 ---------------------
PAPER: 74
TITLE: Enhanced Inductive Proofs in Separation Logic with Lemma Synthesis
AUTHORS: Quang Loc Le

OVERALL EVALUATION: -2 (reject)
REVIEWER'S CONFIDENCE: 5 (expert)

----------- REVIEW -----------
This paper considers the problem of lemma speculation/generation in
order to boost automatic inductive theorem proving in the setting
of symbolic-heap separation logic with user-defined inductive
predicates and Presburger arithmetic constraints. It is well known
that program proofs in Hoare logic crucially rely on establishing
appropriate entailments between assertions, and that establishing
such entailments often relies on guessing and proving the right
lemmas. Indeed, lemma speculation is a well known and much studied
problem in inductive theorem proving, in general.

Broadly speaking, there are two complementary approaches to the use
of lemmas in theorem proving. The first is "automated theory
exploration": given a signature of inductively defined predicates,
function symbols and so on, one can automatically generate a
(typically very large) set of potential lemmas which can then be
tested for validity using provers and disprovers, yielding a
library of valid lemmas. The second is "lemma speculation": given a
partially completed proof, one tries to automatically guess a lemma
that will complete the proof (or at least make progress). One can
then try to prove this lemma, which might be done by searching an
existing library, or by calling the prover anew.

This paper, building on a line of previous work [11,25,30,33,42],
claims to provide automatic mechanisms for both of the above
approaches in the considered setting. That is, the paper describes
both an automated lemma generator and an automated inductive
entailment prover equipped with a lemma speculation mechanism,
which have been implemented as a tool called S2ENT.

Certainly, when reading the paper, one certainly gets the
impression that quite a lot of things have been done; but,
unfortunately, the presentation is so poor that it is unclear
exactly *what* those things are, whether they are correct and how
well they work in practice. Almost all the white space has been
removed from the paper in favour of "more words", which greatly
impacts the readability. More seriously, there are almost no formal
statements of correctness, and the explanations of the main
mechanisms at work are not especially clear. I'll now go into more
detail about my main technical concerns.

(1) Firstly, the core contribution is an automatic prover for
inductive entailments between symbolic heaps. Obviously, such a
prover necessarily relies on either explicit induction, or
otherwise some principle that captures at least *some* non-trivial
consequences of induction. It is not at all clear what
"induction-like" principle is at work in the author's inductive
prover, or how its soundness might be justified. Note that the work
involved in induction cannot simply be handed off to the lemma
speculation mechanism, since those lemmas will also, in general, be
inductive entailments. The closest to an answer I could find to
this question is buried in the description of the lemma proving
procedure at the foot of p8, where it's stated that

"To remove infinite descent proofs, the lemma id is used as the
induction hypothesis... The unfolding over \Delta_i in antecedent
helps ensure progressiveness in the proof" .

This suggests that some form of cyclic proof reasoning is at work,
similar to what is done e.g. in [7,9]. But soundness in those
papers has to be very carefully justified to avoid admitting
non-proofs; for example, soundness in [9] amounts to an
\omega-regular proof condition which has to be checked by an
external procedure for Buchi inclusion. Here, the soundness
condition at work is not stated, there is no statement of soundness
itself and certainly no proof of soundness. Indeed, there is not
even a definition of the semantics against which to check soundness
- e.g., it is not clear how to read proof judgements (of the form
\Delta_ante |- \Delta_conseq --> (R,\Delta_frame)) in the author's
system.

(2) The main point of having a lemma speculation mechanism is that,
one would hope, inductive theorems requiring lemmas become
automatically provable where they aren't provable in tools without
lemma speculation. Unfortunately, the evaluation in section 7.1
(p13, Table 1) compares the author's S2ENT against the cyclic
prover Cyclists_SL from [9] on a set of 19 entailments that don't
require lemmas to prove, so we can't tell whether any real increase
in proving power is gained by the lemma mechanism. The author
further presents 8 entailments that are not handled by Cyclist_SL
because they involve numerical properties; it is unclear whether
these entailments require lemmas to prove or not (although I rather
suspect not).

(3) The method for automatically generating lemmas in section 6 is
fairly clear, but, as far as I can tell, there is no theoretical or
practical evaluation. Essentially, as one would expect, a large set
of test entailments is generated from a given signature and sent to
the entailment prover to check for validity. We do not learn,
though, how many such entailments are generated for signatures of
different sizes, and how long it might take to generate and test
them. It's also not clear whether the generation procedure is
complete, or whether it misses out some valid lemmas (of a fixed
size).

(4) Although it is reasonably clear how a (speculated or
pre-generated) lemma should be applied to an entailment -
essentially by a process of matching and replacement - the exact
circumstances under which the prover tries to speculate or apply a
lemma is not clear. Again, the closest answer I could find occurs
on p8:

"... we symbolically select "relevant" substitutions over universal
variables of a guard... such that the instantiated lemma suffices
to prove the validity of a given entailment".

This sounds close to what is done in [12], which essentially closes
proof branches with cuts, but no comparison to this technique is
present.

(5) There is some mention of "inferring the definitions of
undefined predicates", which sounds similar to the work of [8,25]
on program precondition synthesis, but I couldn't quite work out
what is going on here. I *think* that lemmas are "augmented" with
metavariables in the consequent, which can be instantiated only by
pure (Presburger) constraints - which is quite different to the
inference of inductive definitions as is done in [8,25] - but the
description of this mechanism is integrated with those of other
mechanisms, making it very difficult to follow what is going on.

In summary, the paper tackles important problems in separation
logic theorem proving, but the presentation of the work is poor:
mechanisms are not very precisely defined and their correctness and
efficacy are not properly evaluated. (Possibly, part of the problem
simply lies in attempting to present too many developments in
insufficient space.) Accordingly, while I do think that this could
become a strong contribution in the fullness of time, I argue that
it is not yet ready for publication, and should be rejected on this
occasion.


==> review-cav2015.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 273
TITLE: Enhanced Inductive Proofs in Separation Logic with Lemma Synthesis
AUTHORS: Quang Loc Le

OVERALL EVALUATION: 1 (weak accept)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
This paper describes an augmented inductive reasoning system for separation logic
formulas with inductive definitions. This extends the work in [25] with a procedure
to automatically discover auxiliary lemmas and use them to relate user-defined
predicates.

The scope of application of this procedure is program verification where pre- and
post-conditions with user-defined inductive predicates are given, and the rest
of verification, including synthesis of loop invariant and discharge of entailments,
is automatic.
The main novelty is the synthesis of auxiliary lemmas during inductive reasoning: these
are implications between inductive predicates that can be used to reduce inductive
proof to ordinary entailment. Whereas in previous work these lemmas had to be provided
manually together with the user-defined predicates, here they are inferred automatically,
with heuristics that apply to typical predicates used in the literature, such
as for linked structures with and without size information, sortness, trees, balanced-ness.

The topic of the paper is central in automatic program verification. The paper focuses
on isolated difficult entailments for inductive properties, and aims to increase the
degree of automation in that context.
The bigger picture is automatic, or more automatic, verification of mid-size applications.
I believe that the work presented here is relevant for the bigger picture, though it seems
early to quantify the possible impact, as invariably scaling verification efforts
introduces distinct issues, such as identifying the need for inductive reasoning in medium
size applications, by means of annotations or automatic discovery.

The experimental results focus on what entailments can be proven. It would be good
to see statistics about the lemma synthesis performed during proof.
The work in [9, 6, 12] is perhaps the most closely related. I'd like to see a closer
comparison showing the examples where the current work generates more expressive lemmas.


----------------------- REVIEW 2 ---------------------
PAPER: 273
TITLE: Enhanced Inductive Proofs in Separation Logic with Lemma Synthesis
AUTHORS: Quang Loc Le

OVERALL EVALUATION: -1 (weak reject)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
This paper describes a technique for automatic generation of lemmas,
which are used to facilitate the proofs in a dialect of separation logic presented
in [3]. In fact, this papers essentially provides an automation of the
theory exploration technique described in [3]. The basic idea of the approach described
in the paper is the combination of author's two previous techniques to infer both
heap-dependent and pure predicates. Those predicates can be used to perform theory
exploration (as described in [3]) and infer lemmas that augment the basic
inference rules as described before in [6, 11]. In a nutshell, this paper proposes
a combination of existing techniques that yield a new lemma inference mechanism.
The new inference mechanism can infer the lemmas of the form:
\forall v. H(v) \land G(v) -> B(v). where universally quantified guard G and body
B may contain predicates that need to be inferred. As mentioned before, previous
work [25, 38] can be used to perform such inferences. Besides the combination of
the approaches, what is the technical novelty of the lemma inference techniques
described in this paper? Is the combination of heap-dependent and pure predicates
particularly difficult in your setting?

An important practical question is how useful are the inferred lemmas in reasoning
about the programs. This paper provides a modest experimental evaluation, so it is
unclear whether the proposed approach is practically useful.
Specifically, only a handful of relatively simply real programs are shown to
be verified with the help of the additional lemmas. Moreover, this set of programs
is a subset of programs that have been proven using other verification approaches that use
lemma inference techniques with very similar problem statements (e.g., [12] more comprehensive).

Minor comments:

i.e. -> i.e.,
e.g. -> e.g.,


----------------------- REVIEW 3 ---------------------
PAPER: 273
TITLE: Enhanced Inductive Proofs in Separation Logic with Lemma Synthesis
AUTHORS: Quang Loc Le

OVERALL EVALUATION: 1 (weak accept)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
The paper presents a technique for automatically inferring lemmas that can help verifying heap-manipulating programs in a (rich) fragment of separation logic with inductive predicates. The paper contains an approach for (i) verifying lemmas, (ii) synthesizing them, and (iii) exploring relations between predicates.
(i) Verification is done by means similar to cyclic proofs  where the inductive predicates are unfolded to allow the lemma to be proven assuming it is true for smaller heaps.
(ii) Lemmas are synthesized based on the entailment that needs to be proven. Again, unfolding is used to synthesize lemmas based on heuristically looking for ``reachable heaps’’ and ``splitting’’ an instance of a predicate into constituents. Then, the tool tries to verify that the other direction holds, i.e., that the constituents can be folded back. The latter is tricky as it might require inferring certain relations between pointer and integer variables.
(iii) Certain heuristics are used to ``explore’’ specific families of user-defined predicates to determine relation between the different predicates. For example, properties of ``segment’’ predicates. This allows to create a “theory” independently of a specific verification task.
The approach was implemented and shown to be able to automatically synthesize lemmas required to verify small but interesting heap-manipulating programs; lemmas that had to be specified manually for previous tools.


Pros:
- The technique allows to infer relations between pointer and integer values (implemented as unknown predicates). For example, that the length n of a list ls(x,y,n) is 0 iff x=y. This is quite impressive and I believe also quite useful.

- The technique seems to improve the level of automation in separation logic-based verification tools.

- The work seems very solid, the formalism is clean, and the writing, while quite dense, is quite clear.


Cons:
- Once one goes beyond the formalism, it might get somewhat disappointed:
** The lemma verification technique is (admittedly) quite similar to cyclic proofs
** The synthesize technique is based  on “abstract (predicate)” reachability. This has a somewhat hack flavor and not very surprising.

- The reader is expected to be familiar, and in certain case quite familiar, with the author’s previous work.




Comments:

- The experimental results are given only for checking some entailments in previous proofs. It is not clear ``how much’’ the tool helped in actually helped in proving the programs, e.g., how many of the entailments in the proofs were proven/not proven. Also, there is no comparison with the time it takes to prove entailments in the other tools. (Here, I refer to entailments that *can* be proven by cyclist and smallfoot.)

- It would help to explain the form of the entailment procedure  when it is first presented (Section 2.1)

- In section 3, last paragraph:
* It is not clear at this point why equalities imply root-ness.
* I did not understand the notation P^i for the “i-th UD predicate”. In particular as in the rule below P^i is the first predicate.

- Section 4: I was not able to follow the discussion in the second paragraph; it seems that the reader is expected to be very familiar with the author’s previous work [29]. For example, what is “delayed guard” and what does “eager guard instantiation” means?

- Page 4, line -7: What is “cut”?

- Section 4, definition of E_4: Does the antecedent miss “emp” a a conjunct?

[ - Out of curiosity: In the Lemma proving paragraph, can you prove/synthesize that the zipped lists have the same length? ]

- Section 5: The notion of a “leaf variable” seems very similar to the standard notion pf a “dangling pointer” in separation logic. Is there a difference between these notions?




Typos:

- Page 4, line -4:  context of [heap] manipulating

- Section 8, Induction reasoning paragraph: For [an/a] manual proof


----------------------- REVIEW 4 ---------------------
PAPER: 273
TITLE: Enhanced Inductive Proofs in Separation Logic with Lemma Synthesis
AUTHORS: Quang Loc Le

OVERALL EVALUATION: 1 (weak accept)
REVIEWER'S CONFIDENCE: 2 (low)

----------- REVIEW -----------
The paper presents an approach to synthesize lemmas for separation logic proofs. The approach is integrated into a verification tool to further automate SL proofs by requiring less user provided information. This presents an improvement over existing tools and the paper claims that the provided implementation can solve several benchmark problems in a fully automatic fashion where related tools depend on user provided lemmas. An implementation of the tool is available online which helps to check these claims and reproduce results.
While, in general, the problem is interesting and the solution seems to be solid, I am a bit disappointed with the experiments. Given that the main claim is that the proposed approach leads to a higher degree of automation (by requiring less user provided annotations), it would be essential to have a comparison of this approach with other tools like GRASShopper or SPEN which are available and come with sets of benchmarks already. The examples in the paper and most of the examples given in the web interface are about list problems on which existing already tools do a fairly good job. A discussion about the merits and limitations of this approach would be important.
Also, as I am not an expert in this field, Table 1 has little information for me without a comparison to other tools.

In summary: the approach seems solid and interesting but the evaluation fails to convince me.

Minor comments:
- Fig 1 is wrong. Since you modify x, the postcondition cannot hold. On the website, however, there is a correct version of the program that copies x into a temp variable.
- Page  2: …for pure (non-shape) [38], … there seems to be a “predicate” missing.
- Page  2: To build theorem[s] for SL … there seems to be at least an “s” missing.
- Page  3: to express heaps e.g. … comma missing
- Page  7: (We note that T_l must contains … remove the “s”
- Page 11: examining all permutation[s] of root … missing “s”
- Page 15: It also show[s] that … missing “s”

